Jacobian-Enforced Neural Networks (JENN) for Improved Data Assimilation Consistency in Dynamical Models

Machine learning-based weather models have shown great promise in producing accurate forecasts but have struggled when applied to data assimilation tasks, unlike traditional numerical weather prediction (NWP) models. This study introduces the Jacobian-Enforced Neural Network (JENN) framework, designed to enhance DA consistency in neural network (NN)-emulated dynamical systems. Using the Lorenz 96 model as an example, the approach demonstrates improved applicability of NNs in DA through explicit enforcement of Jacobian relationships. The NN architecture includes an input layer of 40 neurons, two hidden layers with 256 units each employing hyperbolic tangent activation functions, and an output layer of 40 neurons without activation. The JENN framework employs a two-step training process: an initial phase using standard prediction-label pairs to establish baseline forecast capability, followed by a secondary phase incorporating a customized loss function to enforce accurate Jacobian relationships. This loss function combines root mean square error (RMSE) between predicted and true state values with additional RMSE terms for tangent linear (TL) and adjoint (AD) emulation results, weighted to balance forecast accuracy and Jacobian sensitivity. To ensure consistency, the secondary training phase uses additional pairs of TL/AD inputs and labels calculated from the physical models. Notably, this approach does not require starting from scratch or structural modifications to the NN, making it readily applicable to pretrained models such as GraphCast, NeuralGCM, Pangu, or FuXi, facilitating their adaptation for DA tasks with minimal reconfiguration. Experimental results demonstrate that the JENN framework preserves nonlinear forecast performance while significantly reducing noise in the TL and AD components, as well as in the overall Jacobian matrix.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

